Euclidean Distance Matrices: Essential Theory, Algorithms and Applications

Euclidean distance matrices (EDM) are matrices of squared distances between points. The definition is deceivingly simple: thanks to their many useful properties they have found applications in psychometrics, crystallography, machine learning, wireless sensor networks, acoustics, and more. Despite the usefulness of EDMs, they seem to be insufficiently known in the signal processing community. Our goal is to rectify this mishap in a concise tutorial. We review the fundamental properties of EDMs, such as rank or (non)definiteness. We show how various EDM properties can be used to design algorithms for completing and denoising distance data. Along the way, we demonstrate applications to microphone position calibration, ultrasound tomography, room reconstruction from echoes and phase retrieval. By spelling out the essential algorithms, we hope to fast-track the readers in applying EDMs to their own problems. Matlab code for all the described algorithms, and to generate the figures in the paper, is available online. Finally, we suggest directions for further research.

==> short_bio.txt <==
Ivan Dokmani\'c
===============
Ivan Dokmani\'c (ivan.dokmanic@epfl.ch) is a Ph.D. candidate in Audiovisual
Communications Laboratory (LCAV) at EPFL (expected graduation in May 2015).
His interests include inverse problems, audio and acoustics, signal processing
for sensor arrays/networks, and fundamental signal processing. Previously he
was a teaching assistant at the University of Zagreb, a codec developer for
MainConcept AG, and a digital audio effects designer for Little Endian Ltd.
For his work on room shape reconstruction using sound he received the best
student paper award at ICASSP 2011. In 2014 he received a Google PhD
Fellowship.

**********
Ivan Dokmanić is also a corresponding author to whom the paper copies should
be sent. The complete address is:

EPFL – I&C – LCAV
BC 342 (Building BC)
Station 14
1015 Lausanne, Switzerland 
***********

Reza Parhizkar
==============
Reza Parhizkar (reza.parhizkar@gmail.com) was born in Oroumieh, Iran in 1985.
He received his B.Sc.~in electrical engineering from Sharif University, Tehran
in 2003 and M.Sc.~and Ph.D.~in communication systems from the Swiss Federal
Institute of Technology, Lausanne (EPFL) in 2009 and 2013. As an intern he
worked in the Nokia research center-Lausanne and Qualcomm Inc-San Diego. He is
currently the head of research in macx red AG-Zug, Switzerland, where he works
on optimization frameworks in finance. His work on sensor calibration for
ultrasound tomography devices won the best student paper award in ICASSP 2011.
His Ph.D.~thesis on ``Euclidean Distance Matrices: Properties, Algorithms and
Applications'' was nominated by the thesis committee for the ABB best
Ph.D.~thesis award in 2014. His research interests include mathematical signal
processing, Euclidean distance matrices and finance.


Juri Ranieri
============
Juri Ranieri (juri.ranieri@epfl.ch) received both his M.S. and B.S. degree in
Electronic Engineering in 2009 and 2007, respectively, from Universit{\'a} di
Bologna, Italy. From July to December 2009, he joined as a visiting student
the Audiovisual Communications Laboratory (LCAV) at EPF Lausanne, Switzerland.
From January 2010 to August 2010, he was with IBM Zurich to investigate the
lithographic process as a signal processing problem.  From September 2010 to
September 2014, he was in the doctoral school at EPFL where he obtained his
PhD at LCAV under the supervision of Prof. Martin Vetterli and Dr. Amina
Chebira. From April 2013 to July 2013, he was an intern at Lyric Labs of
Analog Devices, Cambridge, USA. His main research interests are inverse
problems, sensor placement and the sparse phase retrieval.


Martin Vetterli
===============

Martin Vetterli (martin.vetterli@epfl.ch) received his engineering degree from
Eidgenöessische Technische Hochschule-Zürich (ETHZ), his M.S. from Stanford
University, and his Doctorate from École Polytechnique Federale de Lausanne
(EPFL). He was with Columbia University, New York, and the University of
California at Berkeley before joining EPFL. Since January 2013 he is President
of the National Research Council of the Swiss National Science Foundation. He
works on signal processing and communications, e.g., wavelet theory and
applications, sparse sampling, joint source-channel coding and sensor
networks. He received the best paper awards of IEEE Signal Processing Society
(1991, 1996, and 2006), and the IEEE Signal Processing Society Award in 2010.
He is a Fellow of IEEE, of ACM and EURASIP. He is the coauthor of the book
Wavelets and Subband Coding (Prentice-Hall,
1995) and the textbook Foundations of Signal Processing (Cambridge University
Press, 2014).Martin Vetterli (martin.vetterli@epfl.ch) received his engineering degree from
Eidgenöessische Technische Hochschule-Zürich (ETHZ), his M.S. from Stanford
University, and his Doctorate from École Polytechnique Federale de Lausanne
(EPFL). He was with Columbia University, New York, and the University of
California at Berkeley before joining EPFL. Since January 2013 he is President
of the National Research Council of the Swiss National Science Foundation. He
works on signal processing and communications, e.g., wavelet theory and
applications, sparse sampling, joint source-channel coding and sensor
networks. He received the best paper awards of IEEE Signal Processing Society
(1991, 1996, and 2006), and the IEEE Signal Processing Society Award in 2010.
He is a Fellow of IEEE, of ACM and EURASIP. He is the coauthor of the book
Wavelets and Subband Coding (Prentice-Hall,
1995) and the textbook Foundations of Signal Processing (Cambridge University
Press, 2014).

